Controllable Inversion of Black-Box Face Recognition Models via Diffusion

Face recognition models embed a face image into a low-dimensional identity vector containing abstract encodings of identity-specific facial features that allow individuals to be distinguished from one another. We tackle the challenging task of inverting the latent space of pre-trained face recognition models without full model access (i.e. black-box setting). A variety of methods have been proposed in literature for this task, but they have serious shortcomings such as a lack of realistic outputs and strong requirements for the data set and accessibility of the face recognition model. By analyzing the black-box inversion problem, we show that the conditional diffusion model loss naturally emerges and that we can effectively sample from the inverse distribution even without an identity-specific loss. Our method, named identity denoising diffusion probabilistic model (ID3PM), leverages the stochastic nature of the denoising diffusion process to produce high-quality, identity-preserving face images with various backgrounds, lighting, poses, and expressions. We demonstrate state-of-the-art performance in terms of identity preservation and diversity both qualitatively and quantitatively, and our method is the first black-box face recognition model inversion method that offers intuitive control over the generation process.

==> plots/ffhq_arcface_plot_hist.dat <==
x	y0	y1	y2	y3	y4	
0.01	0.0	0.0	0.0	0.0	0.0	
0.03	0.0	0.0	0.0	0.0	0.0	
0.05	0.0	0.0	0.0	0.0	0.0	
0.06999999999999999	0.0	0.0	0.0	0.0	0.0	
0.09	0.0	0.0	0.0	0.0	0.0	
0.11	0.0	0.0	0.0	0.0	0.0	
0.13	0.0	0.0	0.0	0.0	0.0	
0.15000000000000002	0.0	0.0	0.0	0.0	0.0	
0.17	0.0	0.0	0.0	0.0	0.005	
0.19	0.0	0.0	0.0	0.0	0.042	
0.21000000000000002	0.0	0.001	0.0	0.0	0.148	
0.23	0.0	0.002	0.0	0.002	0.237	
0.25	0.0	0.008	0.0	0.001	0.246	
0.27	0.0	0.028	0.0	0.022	0.174	
0.29000000000000004	0.0	0.069	0.0	0.057	0.075	
0.31	0.0	0.116	0.007	0.138	0.041	
0.33	0.018	0.121	0.011	0.224	0.016	
0.35000000000000003	0.049	0.145	0.059	0.241	0.007	
0.37	0.122	0.109	0.121	0.185	0.003	
0.39	0.185	0.123	0.195	0.089	0.002	
0.41000000000000003	0.231	0.102	0.211	0.028	0.0	
0.43	0.163	0.076	0.159	0.006	0.0	
0.45	0.127	0.049	0.109	0.007	0.0	
0.47000000000000003	0.068	0.032	0.066	0.0	0.0	
0.49	0.023	0.014	0.036	0.0	0.001	
0.51	0.013	0.003	0.02	0.0	0.002	
0.53	0.001	0.002	0.005	0.0	0.001	
0.55	0.0	0.0	0.001	0.0	0.0	
0.5700000000000001	0.0	0.0	0.0	0.0	0.0	
0.59	0.0	0.0	0.0	0.0	0.0	
0.61	0.0	0.0	0.0	0.0	0.0	
0.63	0.0	0.0	0.0	0.0	0.0	
0.65	0.0	0.0	0.0	0.0	0.0	
0.67	0.0	0.0	0.0	0.0	0.0	
0.6900000000000001	0.0	0.0	0.0	0.0	0.0	
0.7100000000000001	0.0	0.0	0.0	0.0	0.0	
0.73	0.0	0.0	0.0	0.0	0.0	
0.75	0.0	0.0	0.0	0.0	0.0	
0.77	0.0	0.0	0.0	0.0	0.0	
0.79	0.0	0.0	0.0	0.0	0.0	
0.81	0.0	0.0	0.0	0.0	0.0	
0.8300000000000001	0.0	0.0	0.0	0.0	0.0	
0.85	0.0	0.0	0.0	0.0	0.0	
0.87	0.0	0.0	0.0	0.0	0.0	
0.89	0.0	0.0	0.0	0.0	0.0	
0.91	0.0	0.0	0.0	0.0	0.0	
0.93	0.0	0.0	0.0	0.0	0.0	
0.9500000000000001	0.0	0.0	0.0	0.0	0.0	
0.97	0.0	0.0	0.0	0.0	0.0	
0.99	0.0	0.0	0.0	0.0	0.0	


==> plots/ffhq_facenet_plot_hist.dat <==
x	y0	y1	y2	y3	y4	
0.01	0.0	0.0	0.0	0.0	0.0	
0.03	0.0	0.0	0.0	0.0	0.0	
0.05	0.0	0.0	0.0	0.0	0.0	
0.06999999999999999	0.0	0.0	0.0	0.0	0.0	
0.09	0.0	0.0	0.002	0.002	0.0	
0.11	0.0	0.0	0.013	0.05	0.003	
0.13	0.0	0.0	0.069	0.207	0.031	
0.15000000000000002	0.0	0.0	0.153	0.354	0.086	
0.17	0.002	0.0	0.229	0.242	0.168	
0.19	0.008	0.003	0.197	0.093	0.199	
0.21000000000000002	0.05	0.004	0.109	0.033	0.173	
0.23	0.089	0.014	0.066	0.016	0.132	
0.25	0.126	0.051	0.054	0.003	0.085	
0.27	0.158	0.065	0.043	0.0	0.059	
0.29000000000000004	0.142	0.07	0.022	0.0	0.03	
0.31	0.116	0.104	0.015	0.0	0.017	
0.33	0.084	0.106	0.002	0.0	0.003	
0.35000000000000003	0.079	0.082	0.0	0.0	0.005	
0.37	0.064	0.083	0.0	0.0	0.002	
0.39	0.034	0.057	0.0	0.0	0.001	
0.41000000000000003	0.018	0.048	0.0	0.0	0.002	
0.43	0.012	0.055	0.0	0.0	0.0	
0.45	0.01	0.04	0.0	0.0	0.001	
0.47000000000000003	0.005	0.049	0.001	0.0	0.0	
0.49	0.002	0.042	0.004	0.0	0.0	
0.51	0.001	0.036	0.008	0.0	0.001	
0.53	0.0	0.033	0.003	0.0	0.001	
0.55	0.0	0.031	0.005	0.0	0.001	
0.5700000000000001	0.0	0.012	0.003	0.0	0.0	
0.59	0.0	0.01	0.001	0.0	0.0	
0.61	0.0	0.003	0.001	0.0	0.0	
0.63	0.0	0.0	0.0	0.0	0.0	
0.65	0.0	0.001	0.0	0.0	0.0	
0.67	0.0	0.001	0.0	0.0	0.0	
0.6900000000000001	0.0	0.0	0.0	0.0	0.0	
0.7100000000000001	0.0	0.0	0.0	0.0	0.0	
0.73	0.0	0.0	0.0	0.0	0.0	
0.75	0.0	0.0	0.0	0.0	0.0	
0.77	0.0	0.0	0.0	0.0	0.0	
0.79	0.0	0.0	0.0	0.0	0.0	
0.81	0.0	0.0	0.0	0.0	0.0	
0.8300000000000001	0.0	0.0	0.0	0.0	0.0	
0.85	0.0	0.0	0.0	0.0	0.0	
0.87	0.0	0.0	0.0	0.0	0.0	
0.89	0.0	0.0	0.0	0.0	0.0	
0.91	0.0	0.0	0.0	0.0	0.0	
0.93	0.0	0.0	0.0	0.0	0.0	
0.9500000000000001	0.0	0.0	0.0	0.0	0.0	
0.97	0.0	0.0	0.0	0.0	0.0	
0.99	0.0	0.0	0.0	0.0	0.0	

